SN 2010jl: Optical to hard X-ray observations reveal an explosion embedded in a ten solar mass cocoon

(Abridged) Some supernovae (SNe) may be powered by the interaction of the SN ejecta with a large amount of circumstellar matter (CSM). Here we outline a method to measure the mass of the optically thick CSM around such SNe. We present observations of SN2010jl, including the first detection of a SN using NuSTAR. The total radiated luminosity of SN2010jl is extreme, at least 9e50 erg. By modeling the visible-light data, we robustly show that the mass of the circumstellar material within ~1e16 cm of the progenitor was in excess of 10 solar masses, likely ejected tens of years prior to the SN explosion. Our modeling suggests that the shock velocity during shock breakout was ~6000 km/s, decelerating to ~2600 km/s about two years after maximum light. Our late-time NuSTAR+XMM spectra of the SN presumably provide the first direct measurement of SN shock velocity two years after the SN maximum light -- measured to be in the range of 2000 to 4500 km/s if the ions and electrons are in equilibrium, and >~2000 km/s if they are not in equilibrium. This measurement is in agreement with the shock velocity predicted by our modeling of the optical data. We also show that the mean radial density distribution of the CSM roughly follows an r^-2 law. A possible explanation for the massive CSM with a wind-like profile is that they are the result of multiple pulsational pair instability events prior to the SN explosion, separated from each other by years.

==> Table1.txt <==
Title: SN 2010jl: Optical to hard X-ray observations reveal an explosion embedded in a ten solar mass cocoon
Authors: Ofek, E.O., et al.
Table: (1) Photometric observations
================================================================================
Byte-by-byte Description of file: Table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 10 A10            Instrument name
  13- 18 A6             Filter name
  22- 31 F10.5  day     Time relative to MJD 55474
  36- 41 F6.3   mag     Magnitude [Vega for ASAS, AB for rest]
  45- 50 F7.2   mag     Error in magnitude
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
PTF         R        -178.76200    21.8      NaN
PTF         R          39.44400    13.513    0.003
PTF         R          39.48700    13.520    0.002
PTF         R          40.48900    13.532    0.004
PTF         R          40.53300    13.532    0.004
PTF         R          41.55500    13.549    0.005
PTF         R          42.38800    13.536    0.004
PTF         R          43.38600    13.561    0.004
PTF         R          43.43000    13.553    0.004
PTF         R          44.39900    13.555    0.005
PTF         R          44.44300    13.524    0.047
PTF         R          45.39600    13.564    0.005
PTF         R          45.43900    13.585    0.006
PTF         R          56.35100    13.642    0.002
PTF         R          56.39500    13.649    0.002
PTF         R          57.42300    13.660    0.050
PTF         R          57.46700    13.662    0.007
PTF         R          58.42900    13.784    0.047
PTF         R          58.47400    13.676    0.005
PTF         R          59.47300    13.675    0.006
PTF         R          59.51800    13.695    0.006
PTF         R          61.36500    13.691    0.005
PTF         R          61.40800    13.694    0.006
PTF         R          63.36900    13.701    0.005
PTF         R          63.41300    13.704    0.009
PTF         R          64.40000    13.698    0.052
PTF         R          64.44300    13.756    0.040
PTF         R          65.49800    13.777    0.046
PTF         R          67.49400    13.741    0.004
PTF         R          68.49400    13.753    0.006
PTF         R          68.53700    13.755    0.007
PTF         R          69.49600    13.770    0.033
PTF         R          69.55400    13.752    0.007
PTF         R          83.42400    13.846    0.005
PTF         R          87.37300    13.866    0.005
PTF         R          87.42100    13.866    0.003
PTF         R          98.27800    13.911    0.003
PTF         R          99.48600    13.933    0.008
PTF         R          99.53000    13.926    0.008
PTF         R         102.51600    13.866    0.002
PTF         R         102.56300    13.923    0.003
PTF         R         103.51600    13.927    0.004
PTF         R         103.56000    13.917    0.009
PTF         R         105.30400    13.932    0.007
PTF         R         105.34900    13.935    0.008
PTF         R         106.30200    13.953    0.007
PTF         R         106.34500    13.944    0.006
PTF         R         111.43300    13.969    0.004
PTF         R         111.48200    13.961    0.005
PTF         R         112.43900    13.964    0.007
PTF         R         112.48300    13.957    0.004
PTF         R         113.43600    13.973    0.004
PTF         R         113.48000    13.970    0.003
PTF         R         115.23300    13.977    0.003
PTF         R         115.27800    13.980    0.005
PTF         R         116.23200    13.986    0.007
PTF         R         116.30200    13.975    0.005
PTF         R         117.27700    13.976    0.005
PTF         R         119.47000    13.988    0.005
PTF         R         119.51400    13.970    0.003
PTF         R         123.44000    14.000    0.004
PTF         R         123.48500    13.985    0.005
PTF         R         127.37800    13.985    0.003
PTF         R         129.25200    14.019    0.003
PTF         R         129.29700    14.017    0.004
PTF         R         130.28600    14.015    0.006
PTF         R         130.32900    14.023    0.007
PTF         R         131.31900    14.003    0.005
PTF         R         131.36300    14.008    0.006
PTF         R         132.35900    13.999    0.006
PTF         R         132.40400    13.998    0.006
PTF         R         140.38700    14.025    0.007
PTF         R         140.47100    14.021    0.006
PTF         R         194.24300    14.096    0.006
PTF         R         194.24400    14.261    0.023
PTF         R         368.49700    14.650    0.005
PTF         R         369.49000    14.645    0.006
PTF         R         369.49700    14.666    0.004
PTF         R         370.48700    14.686    0.006
PTF         R         370.49400    14.668    0.005
PTF         R         375.47400    14.716    0.008
PTF         R         375.48000    14.711    0.007
PTF         R         376.47200    14.722    0.008
PTF         R         376.47400    14.718    0.006
PTF         R         377.47000    14.712    0.006
PTF         R         377.47600    14.724    0.006
PTF         R         378.50900    14.735    0.005
PTF         R         392.43100    14.846    0.005
PTF         R         392.43200    14.851    0.005
PTF         R         406.54000    14.990    0.005
PTF         R         406.54800    14.990    0.006
PTF         R         413.42400    15.062    0.006
PTF         R         413.42600    15.070    0.006
PTF         R         427.56900    15.175    0.006
PTF         R         452.52800    15.362    0.006
PTF         R         452.53000    15.384    0.006
PTF         R         754.43600    16.935    0.017
PTF         R         754.46600    16.946    0.011
PTF         R         778.55700    17.040    0.009
PTF         R         779.55000    17.069    0.008
PTF         R         780.43300    17.103    0.011
PTF         R         780.46700    17.077    0.010
PTF         R         782.39400    17.074    0.012
PTF         R         782.42500    17.113    0.010
PTF         R         784.53300    17.119    0.008
PTF         R         784.56300    17.099    0.008
PTF         R         798.53500    17.205    0.012
PTF         R         798.56600    17.169    0.010
PTF         R         880.23200    17.732    0.012
PTF         R         880.26100    17.773    0.021
PTF         R         880.29100    17.724    0.023
PTF         R         881.25900    17.730    0.017
PTF         R         881.28800    17.703    0.019
PTF         R         882.21300    17.689    0.010
PTF         R         882.24300    17.751    0.018
PTF         R         882.27200    17.775    0.013
PTF         R         888.13300    17.797    0.019
PTF         R         888.22200    17.772    0.017
PTF         R         888.25200    17.819    0.019
PTF         R         889.21800    17.800    0.015
PTF         R         889.24700    17.820    0.013
PTF         R         889.27700    17.753    0.013
PTF         R         890.17900    17.799    0.014
PTF         R         890.19100    17.795    0.013
PTF         R         890.20400    17.795    0.012
PTF         R         890.21700    17.804    0.013
PTF         R         893.12600    17.792    0.027
PTF         R         893.15500    17.816    0.012
PTF         R         893.18500    17.806    0.014
PTF         R         894.14000    17.845    0.016
PTF         R         894.17000    17.802    0.023
PTF         R         894.20000    17.818    0.020
PTF         R         895.13900    17.828    0.024
PTF         R         895.16900    17.816    0.021
PTF         R         895.19900    17.845    0.018
PTF         R         897.21900    17.833    0.029
PTF         R         897.24900    17.858    0.020
PTF         R         897.27900    17.943    0.055
PTF         R         908.13900    17.898    0.013
PTF         R         908.16900    17.916    0.013
PTF         R         908.19800    17.861    0.015
PTF         R         912.14400    17.940    0.012
PTF         R         912.17400    17.934    0.015
PTF         R         912.20400    17.925    0.014
PTF         R         913.19200    17.917    0.013
PTF         R         913.22100    17.943    0.015
PTF         R         913.25100    17.930    0.015
PTF         R         940.15200    18.045    0.032
PTF         R         940.21900    18.056    0.027
PTF         R         940.24900    18.088    0.029
PTF         R         941.15500    18.073    0.049
PTF         g          88.26800    14.463    0.004
PTF         g          89.31200    14.462    0.007
PTF         g          92.45200    14.484    0.003
PTF         g          97.47400    14.523    0.007
PTF         g         122.34700    14.671    0.003
PTF         g         122.45100    14.664    0.003
PTF         g         124.16200    14.695    0.004
PTF         g         124.20700    14.695    0.005
PTF         g         124.34100    14.683    0.003
PTF         g         124.38600    14.674    0.003
PTF         g         125.44300    14.666    0.003
PTF         g         357.52300    15.638    0.008
PTF         g         357.52400    15.651    0.008
PTF         g         358.51900    15.678    0.007
PTF         g         358.52100    15.664    0.007
PTF         g         359.52200    15.669    0.008
PTF         g         359.52300    15.663    0.010
PTF         g         360.51500    15.676    0.011
PTF         g         360.51800    15.679    0.007
PTF         g         362.51000    15.706    0.007
PTF         g         362.51200    15.706    0.007
PTF         g         363.50700    15.715    0.011
PTF         g         363.51000    15.725    0.008
PTF         g         384.44900    15.944    0.009
PTF         g         384.45200    15.931    0.008
PTF         g         385.44600    15.968    0.008
PTF         g         385.44700    15.967    0.007
PTF         g         387.44100    15.983    0.007
PTF         g         387.44400    15.992    0.008
PTF         g         388.43900    15.992    0.009
PTF         g         388.44100    15.991    0.007
PTF         g         389.44100    15.994    0.013
PTF         g         389.44600    15.995    0.010
PTF         g         390.43300    16.014    0.008
PTF         g         390.43600    16.006    0.008
PTF         g         391.42900    16.034    0.010
PTF         g         391.43100    16.029    0.009
ASAS        I           9.63000    13.280    0.100
ASAS        I          13.62000    13.090    0.100
ASAS        I          19.62000    13.000    0.100
ASAS        I          29.60000    13.100    0.100
ASAS        I          34.63000    13.180    0.100
ASAS        I          42.63000    13.280    0.100
ASAS        V           4.64000    13.790    0.100
ASAS        V           9.63000    13.730    0.100
ASAS        V          13.62000    13.670    0.100
ASAS        V          18.64000    13.730    0.100
ASAS        V          29.60000    13.780    0.100
ASAS        V          34.60000    13.860    0.100
Swift-UVOT  V          31.67205    13.870    0.050
Swift-UVOT  V          32.09012    13.870    0.050
Swift-UVOT  V          35.03663    13.910    0.050
Swift-UVOT  V          37.90366    13.930    0.050
Swift-UVOT  V          38.03042    13.980    0.050
Swift-UVOT  V          39.79251    13.970    0.050
Swift-UVOT  V          40.12193    14.000    0.050
Swift-UVOT  V          41.59091    13.990    0.050
Swift-UVOT  V          42.72179    13.940    0.050
Swift-UVOT  V          43.45721    13.970    0.050
Swift-UVOT  V          46.07529    13.980    0.050
Swift-UVOT  V          52.16978    14.010    0.050
Swift-UVOT  V          55.70345    14.160    0.050
Swift-UVOT  V          58.13023    14.180    0.050
Swift-UVOT  V          61.67544    14.190    0.050
Swift-UVOT  V         201.56544    14.920    0.050
Swift-UVOT  V         205.04434    14.870    0.060
Swift-UVOT  V         881.50215    17.220    0.130
Swift-UVOT  B          32.08537    13.990    0.060
Swift-UVOT  B          35.10771    14.060    0.090
Swift-UVOT  B          35.03050    14.050    0.060
Swift-UVOT  B          37.89929    14.100    0.060
Swift-UVOT  B          38.03317    14.130    0.060
Swift-UVOT  B          39.78836    14.140    0.060
Swift-UVOT  B          40.11690    14.120    0.060
Swift-UVOT  B          41.58676    14.170    0.060
Swift-UVOT  B          42.71743    14.150    0.060
Swift-UVOT  B          43.45372    14.190    0.060
Swift-UVOT  B          46.07135    14.160    0.060
Swift-UVOT  B          52.16520    14.240    0.060
Swift-UVOT  B          55.69929    14.310    0.060
Swift-UVOT  B          58.12828    14.300    0.060
Swift-UVOT  B          61.67260    14.360    0.060
Swift-UVOT  B         201.56219    15.030    0.060
Swift-UVOT  B         205.04042    15.020    0.060
Swift-UVOT  B         881.49766    17.020    0.090
Swift-UVOT  U          31.08979    14.450    0.070
Swift-UVOT  U          32.08440    14.480    0.070
Swift-UVOT  U          33.03017    14.570    0.070
Swift-UVOT  U          35.02943    14.540    0.070
Swift-UVOT  U          37.89853    14.570    0.070
Swift-UVOT  U          38.03179    14.630    0.070
Swift-UVOT  U          39.78763    14.710    0.070
Swift-UVOT  U          40.11602    14.660    0.070
Swift-UVOT  U          41.58604    14.670    0.070
Swift-UVOT  U          42.71668    14.680    0.070
Swift-UVOT  U          43.45310    14.670    0.070
Swift-UVOT  U          46.07065    14.670    0.070
Swift-UVOT  U          52.16441    14.800    0.070
Swift-UVOT  U          55.69858    14.890    0.070
Swift-UVOT  U          58.12791    14.900    0.070
Swift-UVOT  U          61.67211    14.940    0.070
Swift-UVOT  U         201.56161    15.620    0.070
Swift-UVOT  U         205.03972    15.590    0.070
Swift-UVOT  U         881.49672    17.260    0.090
Swift-UVOT  UW1        31.08558    15.280    0.080
Swift-UVOT  UW1        31.14933    15.340    0.080
Swift-UVOT  UW1        31.76699    15.280    0.080
Swift-UVOT  UW1        31.88432    15.340    0.080
Swift-UVOT  UW1        32.08249    15.330    0.080
Swift-UVOT  UW1        33.02741    15.410    0.080
Swift-UVOT  UW1        35.02638    15.370    0.080
Swift-UVOT  UW1        37.89635    15.460    0.080
Swift-UVOT  UW1        38.16881    15.460    0.080
Swift-UVOT  UW1        38.03425    15.480    0.080
Swift-UVOT  UW1        39.78557    15.450    0.080
Swift-UVOT  UW1        40.11352    15.440    0.080
Swift-UVOT  UW1        41.58398    15.460    0.080
Swift-UVOT  UW1        42.71449    15.420    0.080
Swift-UVOT  UW1        43.45137    15.450    0.080
Swift-UVOT  UW1        46.06869    15.500    0.080
Swift-UVOT  UW1        52.16213    15.540    0.080
Swift-UVOT  UW1        55.69652    15.620    0.080
Swift-UVOT  UW1        58.12693    15.650    0.080
Swift-UVOT  UW1        61.67071    15.680    0.080
Swift-UVOT  UW1       201.55999    16.110    0.080
Swift-UVOT  UW1       205.03777    16.030    0.080
Swift-UVOT  UW1       839.10970    17.480    0.080
Swift-UVOT  UW1       868.00941    17.490    0.080
Swift-UVOT  UW1       906.28806    17.490    0.080
Swift-UVOT  UW1       881.49493    17.430    0.100
Swift-UVOT  UW1       733.02679    17.390    0.080
Swift-UVOT  UM2        31.07928    15.700    0.080
Swift-UVOT  UM2        32.09108    15.740    0.080
Swift-UVOT  UM2        33.02326    15.860    0.080
Swift-UVOT  UM2        35.03769    15.750    0.080
Swift-UVOT  UM2        37.90441    15.880    0.080
Swift-UVOT  UM2        38.16690    15.830    0.080
Swift-UVOT  UM2        39.79323    15.880    0.080
Swift-UVOT  UM2        40.12280    15.880    0.080
Swift-UVOT  UM2        41.59163    15.920    0.080
Swift-UVOT  UM2        42.72255    15.820    0.080
Swift-UVOT  UM2        43.45782    15.870    0.080
Swift-UVOT  UM2        46.07596    15.910    0.080
Swift-UVOT  UM2        52.17057    15.960    0.080
Swift-UVOT  UM2        55.70417    15.970    0.080
Swift-UVOT  UM2        58.13059    16.020    0.080
Swift-UVOT  UM2        61.67594    16.090    0.080
Swift-UVOT  UM2       201.56601    16.490    0.080
Swift-UVOT  UM2       205.04503    16.400    0.080
Swift-UVOT  UM2       839.10536    17.500    0.080
Swift-UVOT  UM2       868.00712    17.520    0.080
Swift-UVOT  UM2       906.28150    17.490    0.080
Swift-UVOT  UM2       881.50308    17.560    0.100
Swift-UVOT  UW2        31.09196    15.820    0.090
Swift-UVOT  UW2        31.16571    15.870    0.090
Swift-UVOT  UW2        31.90167    15.860    0.100
Swift-UVOT  UW2        32.08635    15.880    0.090
Swift-UVOT  UW2        33.03162    16.030    0.090
Swift-UVOT  UW2        35.10346    15.940    0.100
Swift-UVOT  UW2        35.03156    15.940    0.090
Swift-UVOT  UW2        37.90006    16.050    0.090
Swift-UVOT  UW2        38.16552    16.030    0.090
Swift-UVOT  UW2        38.04821    16.070    0.090
Swift-UVOT  UW2        39.78909    16.020    0.090
Swift-UVOT  UW2        40.11778    16.010    0.090
Swift-UVOT  UW2        41.58750    16.060    0.090
Swift-UVOT  UW2        42.71821    16.040    0.090
Swift-UVOT  UW2        43.45434    16.050    0.090
Swift-UVOT  UW2        46.07205    16.070    0.090
Swift-UVOT  UW2        52.16601    16.090    0.090
Swift-UVOT  UW2        55.70005    16.130    0.090
Swift-UVOT  UW2        58.12865    16.200    0.090
Swift-UVOT  UW2        61.67313    16.240    0.090
Swift-UVOT  UW2       201.56277    16.640    0.090
Swift-UVOT  UW2       205.04111    16.570    0.090
Swift-UVOT  UW2       747.31104    17.530    0.090
Swift-UVOT  UW2       839.10102    17.470    0.090
Swift-UVOT  UW2       868.00481    17.480    0.090
Swift-UVOT  UW2       906.27495    17.510    0.090
Swift-UVOT  UW2       881.49860    17.500    0.100


==> Table4.txt <==
Title: SN 2010jl: Optical to hard X-ray observations reveal an explosion embedded in a ten solar mass cocoon
Authors: Ofek, E.O., et al.
Table: (4) Swift-XRT observations
================================================================================
Byte-by-byte Description of file: Table2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  8 F8.2   day     MJD
  10- 14 F5.2   ks      Exposure time
  16- 18 I3     ct      Counts in 9"-radius aperture centered on SN2010jl
  20- 22 I3     ct      Counts in sky annulus which area is 92.59 times the aperture area
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
55505.08  1.93   2   2
55505.15 13.49  14  28
55505.67  6.70  12  19
55505.89  4.66   6  18
55506.08  1.80   0   2
55507.02  2.31   3   6
55508.16  2.77   4  11
55509.03  1.66   4   2
55509.10  0.15   0   0
55509.11  0.55   0   0
55511.90  2.28   1   4
55512.03  0.61   0   2
55512.04 10.77   4  21
55512.17  1.73   6   5
55513.79  2.22   5   7
55514.11  2.38   5   6
55515.58  1.72   5   4
55516.72  2.27   0   4
55517.45  2.10   3   5
55520.07  2.01   2   8
55523.01  2.40   1  10
55526.16  2.38   2   3
55529.70  2.23   7   4
55532.13  2.01   1   8
55535.67  2.39   2   4
55675.56  7.23  27  36
55679.04  2.20   6   4
56207.03  2.65   5   7
56221.31  8.07  34  25
56313.10  8.19  37  21
56342.01  4.77  13  16
56343.62  5.89  18  22
56355.50  0.87   2   5
56380.28 15.83  56  57
56426.69  6.87  19  28
56427.34  5.33  27  22
56431.96  4.82  16  18
56433.49  4.58  11  15

